Analysis of estimators for adaptive Kinetic Monte Carlo

Adaptive Kinetic Monte Carlo combines the simplicity of Kinetic Monte Carlo (KMC) with a Molecular Dynamics (MD) based saddle point search algorithm in order to simulate metastable systems. Key to making Adaptive KMC effective is a stopping criterion for the saddle point search. In this work, we examine a recent criterion, due to S. Chill and G. Henkelman, that is based on the fraction of total reaction rate found instead of the fraction of observed saddles. The criterion uses the Eyring-Kramers law to estimate the reaction rate at the MD search temperature. We also consider a related criterion that remains valid when the Eyring-Kramers law is not. We examine the mathematical properties of both estimators and prove their mean square errors are well behaved, vanishing as the simulation continues to run.

==> avg_estimator_figure/harmonic.dat <==
          time        exact      chill_1      chill_2
  1.000000e-15 1.000000e+00 1.000000e+00 1.000000e+00
  1.000000e-13 1.000000e+00 1.000000e+00 1.000000e+00
  2.116270e-13 1.000000e+00 1.000000e+00 1.000000e+00
  4.478598e-13 1.000000e+00 1.000000e+00 1.000000e+00
  9.477920e-13 1.000000e+00 1.000000e+00 1.000000e+00
  2.005784e-12 1.000000e+00 1.000000e+00 1.000000e+00
  4.244779e-12 1.000000e+00 1.000000e+00 1.000000e+00
  8.983097e-12 1.000000e+00 1.000000e+00 1.000000e+00
  1.901066e-11 1.000000e+00 1.000000e+00 1.000000e+00
  4.023168e-11 1.000000e+00 1.000000e+00 1.000000e+00
  8.514108e-11 1.000000e+00 1.000000e+00 1.000000e+00
  1.801815e-10 1.000000e+00 1.000000e+00 1.000000e+00
  3.813126e-10 1.000000e+00 1.000000e+00 1.000000e+00
  8.069604e-10 1.000000e+00 1.000000e+00 1.000000e+00
  1.707746e-09 1.000000e+00 1.000000e+00 1.000000e+00
  3.614051e-09 1.000000e+00 1.000000e+00 1.000000e+00
  7.648306e-09 1.000000e+00 1.000000e+00 1.000000e+00
  1.618588e-08 1.000000e+00 1.000000e+00 1.000000e+00
  3.425368e-08 1.000000e+00 1.000000e+00 1.000000e+00
  7.249004e-08 1.000000e+00 1.000000e+00 1.000000e+00
  1.534085e-07 1.000000e+00 1.000000e+00 1.000000e+00
  3.246537e-07 1.000000e+00 1.000000e+00 1.000000e+00
  6.870548e-07 1.000000e+00 1.000000e+00 1.000000e+00
  1.453993e-06 1.000000e+00 1.000000e+00 1.000000e+00
  3.077042e-06 1.000000e+00 1.000000e+00 1.000000e+00
  6.511850e-06 1.000000e+00 1.000000e+00 1.000000e+00
  1.378083e-05 1.000000e+00 1.000000e+00 1.000000e+00
  2.916396e-05 1.000000e+00 1.000000e+00 1.000000e+00
  6.171880e-05 1.000000e+00 1.000000e+00 1.000000e+00
  1.306136e-04 1.000000e+00 1.000000e+00 1.000000e+00
  2.764137e-04 1.000000e+00 1.000000e+00 1.000000e+00
  5.849659e-04 1.000000e+00 1.000000e+00 1.000000e+00
  1.237946e-03 1.000000e+00 1.000000e+00 1.000000e+00
  2.619827e-03 1.000000e+00 1.000000e+00 1.000000e+00
  5.544260e-03 1.000000e+00 1.000000e+00 1.000000e+00
  1.173315e-02 1.000000e+00 1.000000e+00 1.000000e+00
  2.483051e-02 9.982405e-01 9.999962e-01 1.000000e+00
  5.254805e-02 9.929453e-01 9.999722e-01 1.000000e+00
  1.112059e-01 9.911628e-01 9.999514e-01 1.000000e+00
  2.353416e-01 9.836446e-01 9.997709e-01 1.000000e+00
  4.980463e-01 9.647647e-01 9.989405e-01 1.000000e+00
  1.054000e+00 9.099507e-01 9.939287e-01 9.982707e-01
  2.230549e+00 8.273243e-01 9.768606e-01 9.878978e-01
  4.720443e+00 7.090296e-01 9.203395e-01 9.499346e-01
  9.989730e+00 4.646379e-01 7.131182e-01 7.826165e-01
  2.114096e+01 1.839839e-01 3.336120e-01 4.838551e-01
  4.473998e+01 3.156336e-02 5.881639e-02 1.624200e-01
  9.468186e+01 1.866988e-03 3.331425e-03 1.992014e-02
  2.003724e+02 7.426037e-05 1.433056e-04 8.957116e-04
  4.240420e+02 6.595487e-06 6.699750e-06 5.753039e-05
  8.973872e+02 4.392493e-07 3.265495e-07 2.488505e-06


==> avg_estimator_figure/quasiharmonic1.dat <==
          time        exact      chill_1      chill_2
  1.000000e-15 1.000000e+00 1.000000e+00 1.000000e+00
  1.000000e-13 1.000000e+00 1.000000e+00 1.000000e+00
  2.146419e-13 1.000000e+00 1.000000e+00 1.000000e+00
  4.607114e-13 1.000000e+00 1.000000e+00 1.000000e+00
  9.888797e-13 1.000000e+00 1.000000e+00 1.000000e+00
  2.122550e-12 1.000000e+00 1.000000e+00 1.000000e+00
  4.555882e-12 1.000000e+00 1.000000e+00 1.000000e+00
  9.778831e-12 1.000000e+00 1.000000e+00 1.000000e+00
  2.098947e-11 1.000000e+00 1.000000e+00 1.000000e+00
  4.505219e-11 1.000000e+00 1.000000e+00 1.000000e+00
  9.670087e-11 1.000000e+00 1.000000e+00 1.000000e+00
  2.075606e-10 1.000000e+00 1.000000e+00 1.000000e+00
  4.455119e-10 1.000000e+00 1.000000e+00 1.000000e+00
  9.562553e-10 1.000000e+00 1.000000e+00 1.000000e+00
  2.052524e-09 1.000000e+00 1.000000e+00 1.000000e+00
  4.405577e-09 1.000000e+00 1.000000e+00 1.000000e+00
  9.456214e-09 1.000000e+00 1.000000e+00 1.000000e+00
  2.029700e-08 1.000000e+00 1.000000e+00 1.000000e+00
  4.356586e-08 1.000000e+00 1.000000e+00 1.000000e+00
  9.351058e-08 1.000000e+00 1.000000e+00 1.000000e+00
  2.007129e-07 1.000000e+00 1.000000e+00 1.000000e+00
  4.308139e-07 1.000000e+00 1.000000e+00 1.000000e+00
  9.247072e-07 1.000000e+00 1.000000e+00 1.000000e+00
  1.984809e-06 1.000000e+00 1.000000e+00 1.000000e+00
  4.260231e-06 1.000000e+00 1.000000e+00 1.000000e+00
  9.144241e-06 1.000000e+00 1.000000e+00 1.000000e+00
  1.962737e-05 1.000000e+00 1.000000e+00 1.000000e+00
  4.212856e-05 1.000000e+00 1.000000e+00 1.000000e+00
  9.042555e-05 1.000000e+00 1.000000e+00 1.000000e+00
  1.940911e-04 1.000000e+00 1.000000e+00 1.000000e+00
  4.166008e-04 1.000000e+00 1.000000e+00 1.000000e+00
  8.941999e-04 9.982436e-01 9.999999e-01 1.000000e+00
  1.919327e-03 9.982436e-01 9.999999e-01 1.000000e+00
  4.119681e-03 9.982436e-01 9.999999e-01 1.000000e+00
  8.842561e-03 9.964873e-01 9.999989e-01 1.000000e+00
  1.897984e-02 9.964612e-01 9.999983e-01 1.000000e+00
  4.073869e-02 9.947048e-01 9.999920e-01 1.000000e+00
  8.744229e-02 9.947048e-01 9.999920e-01 1.000000e+00
  1.876878e-01 9.909781e-01 9.999278e-01 1.000000e+00
  4.028566e-01 9.850087e-01 9.996483e-01 1.000000e+00
  8.646990e-01 9.670029e-01 9.978704e-01 9.948120e-01
  1.856006e+00 9.183282e-01 9.900998e-01 9.948120e-01
  3.983767e+00 8.522497e-01 9.619121e-01 9.773612e-01
  8.550833e+00 7.073564e-01 8.654750e-01 9.480349e-01
  1.835367e+01 5.069780e-01 6.071834e-01 8.159208e-01
  3.939466e+01 2.446291e-01 1.929834e-01 5.544909e-01
  8.455745e+01 5.921774e-02 1.058686e-02 2.151812e-01
  1.814957e+02 2.569227e-03 2.197177e-04 2.795963e-02
  3.895658e+02 1.328888e-04 8.526103e-06 1.360568e-03
  8.361715e+02 5.623329e-06 3.828496e-07 6.338349e-05
  1.794774e+03 2.903608e-07 1.755029e-08 2.824048e-06


==> avg_estimator_figure/quasiharmonic2.dat <==
          time        exact      chill_1      chill_2
  1.000000e-15 1.000000e+00 1.000000e+00 1.000000e+00
  1.000000e-13 1.000000e+00 1.000000e+00 1.000000e+00
  2.086544e-13 1.000000e+00 1.000000e+00 1.000000e+00
  4.353666e-13 1.000000e+00 1.000000e+00 1.000000e+00
  9.084115e-13 1.000000e+00 1.000000e+00 1.000000e+00
  1.895441e-12 1.000000e+00 1.000000e+00 1.000000e+00
  3.954920e-12 1.000000e+00 1.000000e+00 1.000000e+00
  8.252115e-12 1.000000e+00 1.000000e+00 1.000000e+00
  1.721840e-11 1.000000e+00 1.000000e+00 1.000000e+00
  3.592695e-11 1.000000e+00 1.000000e+00 1.000000e+00
  7.496317e-11 1.000000e+00 1.000000e+00 1.000000e+00
  1.564139e-10 1.000000e+00 1.000000e+00 1.000000e+00
  3.263646e-10 1.000000e+00 1.000000e+00 1.000000e+00
  6.809741e-10 1.000000e+00 1.000000e+00 1.000000e+00
  1.420882e-09 1.000000e+00 1.000000e+00 1.000000e+00
  2.964734e-09 1.000000e+00 1.000000e+00 1.000000e+00
  6.186047e-09 1.000000e+00 1.000000e+00 1.000000e+00
  1.290746e-08 1.000000e+00 1.000000e+00 1.000000e+00
  2.693198e-08 1.000000e+00 1.000000e+00 1.000000e+00
  5.619477e-08 1.000000e+00 1.000000e+00 1.000000e+00
  1.172529e-07 1.000000e+00 1.000000e+00 1.000000e+00
  2.446532e-07 1.000000e+00 1.000000e+00 1.000000e+00
  5.104797e-07 1.000000e+00 1.000000e+00 1.000000e+00
  1.065138e-06 1.000000e+00 1.000000e+00 1.000000e+00
  2.222458e-06 1.000000e+00 1.000000e+00 1.000000e+00
  4.637257e-06 1.000000e+00 1.000000e+00 1.000000e+00
  9.675840e-06 1.000000e+00 1.000000e+00 1.000000e+00
  2.018907e-05 1.000000e+00 1.000000e+00 1.000000e+00
  4.212538e-05 1.000000e+00 1.000000e+00 1.000000e+00
  8.789645e-05 1.000000e+00 1.000000e+00 1.000000e+00
  1.833998e-04 1.000000e+00 1.000000e+00 1.000000e+00
  3.826718e-04 1.000000e+00 1.000000e+00 1.000000e+00
  7.984615e-04 1.000000e+00 1.000000e+00 1.000000e+00
  1.666025e-03 1.000000e+00 1.000000e+00 1.000000e+00
  3.476235e-03 1.000000e+00 1.000000e+00 1.000000e+00
  7.253317e-03 1.000000e+00 1.000000e+00 1.000000e+00
  1.513436e-02 9.982436e-01 9.999978e-01 1.000000e+00
  3.157852e-02 9.947277e-01 9.999888e-01 1.000000e+00
  6.588996e-02 9.907543e-01 9.999546e-01 1.000000e+00
  1.374823e-01 9.766475e-01 9.997923e-01 1.000000e+00
  2.868629e-01 9.497813e-01 9.989734e-01 9.982707e-01
  5.985520e-01 8.974589e-01 9.958531e-01 9.948120e-01
  1.248905e+00 7.993537e-01 9.833307e-01 9.739043e-01
  2.605896e+00 6.420876e-01 9.435197e-01 9.169347e-01
  5.437316e+00 4.179555e-01 8.215706e-01 7.845478e-01
  1.134520e+01 1.657994e-01 5.291789e-01 4.499767e-01
  2.367226e+01 3.125199e-02 2.057422e-01 1.384889e-01
  4.939321e+01 2.535568e-03 3.455982e-02 1.925527e-02
  1.030611e+02 1.039211e-04 2.129247e-03 9.435085e-04
  2.150415e+02 6.195053e-06 1.070699e-04 4.766261e-05
  4.486936e+02 2.528380e-07 5.506537e-06 2.039705e-06


==> estimator_figure/harmonic.dat <==
          time        exact      chill_1      chill_2
  0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
  9.418920e+00 1.218136e-01 4.615559e-01 1.000000e+00
  9.697592e+00 1.218136e-01 4.511178e-01 1.353353e-01
  1.130360e+01 1.483856e-02 4.152299e-01 2.292260e-01
  1.312413e+01 1.483856e-02 3.610011e-01 1.529672e-01
  1.371487e+01 1.483856e-02 3.450106e-01 1.249131e-01
  2.616130e+01 1.483856e-02 1.346359e-01 1.145926e-01
  3.246816e+01 1.325120e-02 8.531435e-02 1.160170e-01
  4.067166e+01 1.325120e-02 4.747619e-02 1.122264e-01
  4.158407e+01 1.325120e-02 4.453185e-02 1.108319e-01
  4.178459e+01 1.325120e-02 4.391111e-02 1.103189e-01
  7.434804e+01 1.325120e-02 5.393626e-03 1.101301e-01
  8.147352e+01 1.325120e-02 3.599513e-03 1.639042e-02
  8.502702e+01 1.322765e-02 2.979563e-03 1.641390e-02
  8.560490e+01 1.322765e-02 2.888918e-03 7.139702e-03
  8.636585e+01 1.322765e-02 2.774349e-03 3.727914e-03
  8.813692e+01 1.322765e-02 2.527388e-03 2.472788e-03
  9.359851e+01 1.322765e-02 1.911875e-03 2.403362e-03
  9.846215e+01 1.322765e-02 1.507125e-03 1.941627e-03
  1.011777e+02 1.322765e-02 1.325430e-03 1.916087e-03
  1.036455e+02 1.322765e-02 1.182562e-03 1.906691e-03
  1.040594e+02 1.322765e-02 1.160445e-03 1.903234e-03
  1.044660e+02 1.966287e-04 1.777901e-03 1.491201e-02
  1.046135e+02 1.966287e-04 1.767651e-03 1.474436e-02
  1.053230e+02 1.966287e-04 1.719353e-03 1.474311e-02
  1.104093e+02 1.966287e-04 1.416211e-03 1.468143e-02
  1.287223e+02 1.966287e-04 7.477173e-04 1.468097e-02
  1.298064e+02 1.966287e-04 7.218172e-04 3.411292e-03
  1.319625e+02 1.966287e-04 6.734475e-04 2.296292e-03
  1.397860e+02 1.966287e-04 5.277827e-04 2.273603e-03
  1.413470e+02 1.966287e-04 5.034390e-04 2.273433e-03
  1.436610e+02 1.966287e-04 4.697837e-04 2.273371e-03
  1.501431e+02 1.966287e-04 3.889180e-04 2.265024e-03
  1.538075e+02 1.966287e-04 3.505849e-04 1.854839e-03
  1.565689e+02 1.966287e-04 3.246557e-04 1.851768e-03
  1.652257e+02 1.966287e-04 2.569726e-04 1.850638e-03
  1.761378e+02 1.966287e-04 1.940694e-04 1.850615e-03
  1.767010e+02 1.966287e-04 1.913519e-04 1.850607e-03
  1.891663e+02 1.966287e-04 1.413074e-04 1.850191e-03
  1.904035e+02 1.966287e-04 1.372402e-04 1.850039e-03
  2.030456e+02 1.966287e-04 1.026870e-04 4.772384e-04
  2.037261e+02 1.966287e-04 1.011380e-04 4.772353e-04
  2.054709e+02 1.966287e-04 9.729015e-05 4.771790e-04
  2.122527e+02 1.966287e-04 8.387965e-05 4.771779e-04
  2.169197e+02 1.966287e-04 7.590616e-05 4.771572e-04
  2.294993e+02 1.966287e-04 5.847342e-05 4.771568e-04
  2.295075e+02 1.966287e-04 5.846369e-05 4.771566e-04
  2.322275e+02 1.966287e-04 5.534064e-05 4.771490e-04
  2.364788e+02 3.267194e-06 6.900694e-05 6.704189e-04
  2.375957e+02 3.267194e-06 6.769565e-05 6.704161e-04
  2.510183e+02 3.267194e-06 5.410311e-05 6.704160e-04
  2.510937e+02 3.267194e-06 5.403679e-05 5.032226e-04
  2.558576e+02 3.979887e-07 5.121533e-05 5.060904e-04
  2.607028e+02 3.979887e-07 4.749716e-05 4.857240e-04
  2.652590e+02 3.979887e-07 4.430263e-05 4.857240e-04
  2.709143e+02 3.979887e-07 4.070051e-05 4.857230e-04
  2.709596e+02 3.979887e-07 4.067316e-05 3.348538e-04
  2.716050e+02 3.979887e-07 4.028596e-05 3.348534e-04
  2.770685e+02 3.979887e-07 3.718530e-05 2.793517e-04
  2.911682e+02 3.979887e-07 3.045289e-05 2.793517e-04
  2.923434e+02 3.979887e-07 2.996304e-05 2.793517e-04
  2.949008e+02 3.979887e-07 2.893044e-05 2.793516e-04
  3.203362e+02 3.979887e-07 2.072698e-05 2.793515e-04
  3.260641e+02 3.979887e-07 1.929627e-05 2.793515e-04
  3.289018e+02 3.979887e-07 1.863288e-05 2.793515e-04
  3.301113e+02 3.979887e-07 1.835877e-05 1.435561e-04
  3.324146e+02 3.979887e-07 1.785039e-05 1.435561e-04
  3.422143e+02 3.979887e-07 1.587303e-05 1.435560e-04
  3.478656e+02 3.979887e-07 1.485571e-05 1.435560e-04
  3.541489e+02 3.979887e-07 1.381767e-05 1.435560e-04
  3.581467e+02 3.979887e-07 1.320374e-05 1.435560e-04
  3.587580e+02 3.979887e-07 1.311287e-05 1.435560e-04
  3.655792e+02 3.979887e-07 1.214948e-05 1.435560e-04
  3.705387e+02 3.979887e-07 1.150355e-05 9.359967e-05
  3.708792e+02 3.979887e-07 1.146079e-05 9.359967e-05
  3.757502e+02 3.979887e-07 1.086991e-05 9.359967e-05
  3.835123e+02 3.979887e-07 1.000401e-05 7.522175e-05
  3.906538e+02 3.979887e-07 9.281388e-06 7.522175e-05
  4.080931e+02 3.979887e-07 7.769807e-06 6.846089e-05
  4.086145e+02 3.979887e-07 7.729485e-06 6.846089e-05
  4.087979e+02 3.979887e-07 7.715358e-06 6.846089e-05
  4.167570e+02 3.979887e-07 7.131916e-06 6.597999e-05
  4.339965e+02 3.979887e-07 6.043483e-06 6.597999e-05
  4.350148e+02 3.979887e-07 5.985815e-06 4.943825e-05
  4.418179e+02 3.979887e-07 5.617387e-06 4.943825e-05
  4.446953e+02 3.979887e-07 5.469960e-06 4.943825e-05
  4.459173e+02 3.979887e-07 5.408789e-06 4.943825e-05
  4.473447e+02 3.979887e-07 5.338395e-06 4.919279e-05
  4.559452e+02 3.979887e-07 4.937216e-06 4.919279e-05
  4.647155e+02 3.979887e-07 4.565490e-06 4.919279e-05
  4.720393e+02 3.979887e-07 4.281037e-06 4.910249e-05
  4.721957e+02 3.979887e-07 4.275205e-06 4.910249e-05
  4.790740e+02 3.979887e-07 4.027968e-06 4.910249e-05
  4.820750e+02 3.979887e-07 3.925586e-06 4.910249e-05
  4.905487e+02 3.979887e-07 3.653194e-06 4.708749e-05
  4.920651e+02 3.979887e-07 3.606915e-06 4.708749e-05
  4.929812e+02 3.979887e-07 3.579299e-06 4.708749e-05
  4.962819e+02 3.979887e-07 3.481921e-06 4.708749e-05
  5.025849e+02 3.979887e-07 3.304786e-06 4.708749e-05
  5.034455e+02 3.979887e-07 3.281460e-06 4.708749e-05
  5.053109e+02 3.979887e-07 3.231585e-06 4.100212e-05
  5.126206e+02 3.979887e-07 3.044832e-06 4.100212e-05
  5.141778e+02 3.979887e-07 3.006762e-06 2.058420e-05
  5.142145e+02 3.979887e-07 3.005872e-06 1.834552e-05
  5.153847e+02 3.979887e-07 2.977653e-06 1.585834e-05
  5.187210e+02 3.979887e-07 2.898950e-06 1.503477e-05
  5.220591e+02 3.979887e-07 2.822722e-06 1.503477e-05
  5.232306e+02 3.979887e-07 2.796548e-06 1.503477e-05
  5.281000e+02 3.979887e-07 2.690868e-06 1.503477e-05
  5.400413e+02 3.979887e-07 2.451540e-06 1.503477e-05
  5.460955e+02 3.979887e-07 2.340084e-06 1.503477e-05
  5.476269e+02 3.979887e-07 2.312871e-06 1.503477e-05
  5.477589e+02 3.979887e-07 2.310544e-06 7.523438e-06
  5.504727e+02 3.979887e-07 2.263311e-06 7.523438e-06
  5.561207e+02 3.979887e-07 2.168700e-06 7.523438e-06
  5.573937e+02 3.979887e-07 2.148041e-06 7.523438e-06
  5.581714e+02 3.979887e-07 2.135538e-06 6.782157e-06
  5.582515e+02 3.979887e-07 2.134255e-06 4.018892e-06
  5.680017e+02 3.979887e-07 1.984825e-06 3.103909e-06
  5.717490e+02 3.979887e-07 1.930776e-06 3.103909e-06
  5.785139e+02 3.979887e-07 1.837627e-06 2.767306e-06
  5.800793e+02 3.979887e-07 1.816849e-06 2.767306e-06
  5.814987e+02 3.979887e-07 1.798255e-06 2.643477e-06
  5.961954e+02 3.979887e-07 1.618583e-06 2.643477e-06
  6.106908e+02 3.979887e-07 1.462102e-06 2.643477e-06
  6.126307e+02 3.979887e-07 1.442566e-06 1.626928e-06
  6.255763e+02 3.979887e-07 1.319912e-06 1.626928e-06
  6.260061e+02 3.979887e-07 1.316060e-06 1.626928e-06
  6.341593e+02 3.979887e-07 1.245450e-06 1.626928e-06
  6.393942e+02 3.979887e-07 1.202499e-06 1.626928e-06
  6.474207e+02 3.979887e-07 1.140024e-06 1.626928e-06
  6.477314e+02 3.979887e-07 1.137685e-06 1.626928e-06
  6.486861e+02 3.979887e-07 1.130532e-06 1.626928e-06
  6.513886e+02 3.979887e-07 1.110573e-06 1.354226e-06
  6.645313e+02 3.979887e-07 1.019291e-06 1.354226e-06
  6.659698e+02 3.979887e-07 1.009852e-06 1.308672e-06
  6.717443e+02 3.979887e-07 9.729930e-07 1.308672e-06
  6.772625e+02 3.979887e-07 9.392541e-07 1.208351e-06
  6.856311e+02 3.979887e-07 8.906983e-07 1.208351e-06
  7.047932e+02 3.979887e-07 7.902816e-07 9.053781e-07
  7.072798e+02 3.979887e-07 7.782571e-07 7.939207e-07
  7.104816e+02 3.979887e-07 7.630910e-07 4.199534e-07
  7.192555e+02 3.979887e-07 7.232858e-07 4.199534e-07
  7.212674e+02 3.979887e-07 7.145064e-07 4.199534e-07
  7.216262e+02 3.979887e-07 7.129537e-07 4.199534e-07
  7.260992e+02 3.979887e-07 6.939297e-07 3.867347e-07
  7.275381e+02 3.979887e-07 6.879376e-07 3.498285e-07
  7.307521e+02 3.979887e-07 6.747719e-07 2.122536e-07
  7.309680e+02 3.979887e-07 6.738981e-07 2.000331e-07
  7.322011e+02 3.979887e-07 6.689334e-07 2.000331e-07
  7.395710e+02 3.979887e-07 6.401410e-07 1.832746e-07
  7.636631e+02 3.979887e-07 5.556702e-07 1.326636e-07
  7.663256e+02 3.979887e-07 5.471622e-07 1.326636e-07
  7.798041e+02 3.979887e-07 5.063606e-07 1.264985e-07
  7.801723e+02 3.979887e-07 5.052969e-07 1.264985e-07
  7.868148e+02 3.979887e-07 4.865481e-07 1.264985e-07
  7.877300e+02 3.979887e-07 4.840289e-07 1.220028e-07
  7.902080e+02 3.979887e-07 4.772843e-07 1.220028e-07
  7.915072e+02 3.979887e-07 4.737920e-07 1.220028e-07
  7.946585e+02 3.979887e-07 4.654440e-07 1.220028e-07
  8.009723e+02 3.979887e-07 4.492287e-07 1.220028e-07
  8.049675e+02 3.979887e-07 4.393076e-07 1.197348e-07
  8.087393e+02 3.973570e-07 4.306225e-07 1.203666e-07
  8.214570e+02 3.973570e-07 4.014111e-07 1.203666e-07
  8.273937e+02 3.973570e-07 3.885672e-07 1.195322e-07
  8.286301e+02 3.973570e-07 3.859524e-07 1.195322e-07
  8.393820e+02 3.973570e-07 3.640557e-07 1.195322e-07
  8.432195e+02 3.973570e-07 3.565914e-07 1.195322e-07
  8.457525e+02 3.973570e-07 3.517615e-07 1.195322e-07
  8.504763e+02 3.973570e-07 3.429550e-07 1.192253e-07
  8.633695e+02 3.973570e-07 3.201857e-07 1.192253e-07
  8.755922e+02 3.973570e-07 3.001972e-07 1.006065e-07
  8.831392e+02 3.973570e-07 2.885734e-07 9.375710e-08
  8.847250e+02 3.973570e-07 2.861974e-07 9.375710e-08
  8.877808e+02 3.973570e-07 2.816819e-07 9.375710e-08
  8.913669e+02 3.973570e-07 2.764869e-07 9.375710e-08
  8.922508e+02 3.973570e-07 2.752234e-07 9.375710e-08
  9.027714e+02 3.973570e-07 2.606826e-07 9.375710e-08
  9.044191e+02 3.973570e-07 2.584860e-07 9.123733e-08
  9.081084e+02 3.973570e-07 2.536443e-07 9.123733e-08
  9.088608e+02 3.973570e-07 2.526697e-07 9.123733e-08
  9.108172e+02 3.973570e-07 2.501554e-07 9.031035e-08
  9.121523e+02 3.973570e-07 2.484560e-07 9.031035e-08
  9.275222e+02 3.973570e-07 2.298153e-07 8.865649e-08
  9.291240e+02 3.973570e-07 2.279663e-07 8.831547e-08
  9.425566e+02 3.973570e-07 2.131121e-07 8.831547e-08
  9.475744e+02 3.973570e-07 2.078487e-07 8.831547e-08
  9.490573e+02 3.973570e-07 2.063217e-07 8.831547e-08
  9.564473e+02 3.973570e-07 1.988999e-07 8.819002e-08
  9.579260e+02 3.973570e-07 1.974516e-07 8.814387e-08
  9.601793e+02 3.973570e-07 1.952676e-07 8.814387e-08
  9.684072e+02 3.973570e-07 1.875227e-07 7.456685e-08
  9.688936e+02 3.547821e-07 2.001565e-07 1.171417e-07
  9.712094e+02 3.547821e-07 1.980089e-07 7.613886e-08
  9.765032e+02 3.547821e-07 1.932007e-07 7.612188e-08
  9.774263e+02 3.547821e-07 1.923764e-07 7.611564e-08
  9.808783e+02 3.547821e-07 1.893304e-07 7.611564e-08
  9.817380e+02 3.547821e-07 1.885807e-07 6.103153e-08
  9.870020e+02 3.547821e-07 1.840656e-07 6.102923e-08
  9.926345e+02 3.547821e-07 1.793748e-07 6.102923e-08


==> estimator_figure/quasiharmonic1.dat <==
          time        exact      chill_1      chill_2
  0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
  1.883784e+01 1.218136e-01 2.130339e-01 1.000000e+00
  1.939518e+01 1.218136e-01 2.035072e-01 1.353353e-01
  2.260720e+01 1.483856e-02 1.756438e-01 2.292260e-01
  2.624826e+01 1.483856e-02 1.337669e-01 1.529672e-01
  2.742975e+01 1.483856e-02 1.225204e-01 1.249131e-01
  5.232260e+01 1.483856e-02 2.074374e-02 1.145926e-01
  6.493633e+01 1.325120e-02 9.496041e-03 1.160170e-01
  8.134333e+01 1.325120e-02 3.625530e-03 1.122264e-01
  8.316815e+01 1.325120e-02 3.279519e-03 1.108319e-01
  8.356919e+01 1.325120e-02 3.208611e-03 1.103189e-01
  1.486961e+02 1.325120e-02 2.143737e-04 1.101301e-01
  1.629470e+02 1.325120e-02 1.435239e-04 1.639042e-02
  1.700540e+02 1.322765e-02 1.283938e-04 1.641390e-02
  1.712098e+02 1.322765e-02 1.249632e-04 7.139702e-03
  1.727317e+02 1.322765e-02 1.206356e-04 3.727914e-03
  1.762738e+02 1.322765e-02 1.113313e-04 2.472788e-03
  1.871970e+02 1.322765e-02 8.814331e-05 2.403362e-03
  1.969243e+02 1.322765e-02 7.267064e-05 1.941627e-03
  2.023554e+02 1.322765e-02 6.557500e-05 1.916087e-03
  2.072909e+02 1.322765e-02 5.988984e-05 1.906691e-03
  2.081187e+02 1.322765e-02 5.899932e-05 1.903234e-03
  2.089320e+02 1.966287e-04 9.015453e-05 1.491201e-02
  2.092271e+02 1.966287e-04 8.957516e-05 1.474436e-02
  2.106459e+02 1.966287e-04 8.684959e-05 1.474311e-02
  2.208186e+02 1.966287e-04 6.992044e-05 1.468143e-02
  2.574447e+02 1.966287e-04 3.406017e-05 1.468097e-02
  2.596128e+02 1.966287e-04 3.272953e-05 3.411292e-03
  2.639250e+02 1.966287e-04 3.026093e-05 2.296292e-03
  2.795719e+02 1.966287e-04 2.297508e-05 2.273603e-03
  2.826939e+02 1.966287e-04 2.178257e-05 2.273433e-03
  2.873220e+02 1.966287e-04 2.014759e-05 2.273371e-03
  3.002862e+02 1.966287e-04 1.629183e-05 2.265024e-03
  3.076149e+02 1.966287e-04 1.450498e-05 1.854839e-03
  3.131377e+02 1.966287e-04 1.331338e-05 1.851768e-03
  3.304515e+02 1.966287e-04 1.027716e-05 1.850638e-03
  3.522756e+02 1.966287e-04 7.570297e-06 1.850615e-03
  3.534020e+02 1.966287e-04 7.456279e-06 1.850607e-03
  3.783326e+02 1.966287e-04 5.406832e-06 1.850191e-03
  3.808070e+02 1.966287e-04 5.244792e-06 1.850039e-03
  4.060911e+02 1.966287e-04 3.898846e-06 4.772384e-04
  4.074522e+02 1.966287e-04 3.839853e-06 4.772353e-04
  4.109418e+02 1.966287e-04 3.693829e-06 4.771790e-04
  4.245054e+02 1.966287e-04 3.190726e-06 4.771779e-04
  4.338394e+02 1.966287e-04 2.895890e-06 4.771572e-04
  4.589986e+02 1.966287e-04 2.261919e-06 4.771568e-04
  4.590150e+02 1.966287e-04 2.261569e-06 4.771566e-04
  4.644549e+02 1.966287e-04 2.149383e-06 4.771490e-04
  4.729575e+02 3.267194e-06 3.696209e-06 6.704189e-04
  4.751915e+02 3.267194e-06 3.618867e-06 6.704161e-04
  5.020366e+02 3.267194e-06 2.822179e-06 6.704160e-04
  5.021874e+02 3.267194e-06 2.818318e-06 5.032226e-04
  5.117151e+02 3.979887e-07 3.067239e-06 5.060904e-04
  5.214055e+02 3.979887e-07 2.837453e-06 4.857240e-04
  5.305179e+02 3.979887e-07 2.640195e-06 4.857240e-04
  5.418287e+02 3.979887e-07 2.417979e-06 4.857230e-04
  5.419192e+02 3.979887e-07 2.416293e-06 3.348538e-04
  5.432100e+02 3.979887e-07 2.392422e-06 3.348534e-04
  5.541369e+02 3.979887e-07 2.201376e-06 2.793517e-04
  5.823365e+02 3.979887e-07 1.787387e-06 2.793517e-04
  5.846868e+02 3.979887e-07 1.757318e-06 2.793517e-04
  5.898017e+02 3.979887e-07 1.693960e-06 2.793516e-04
  6.406724e+02 3.979887e-07 1.192281e-06 2.793515e-04
  6.521282e+02 3.979887e-07 1.105184e-06 2.793515e-04
  6.578037e+02 3.979887e-07 1.064853e-06 2.793515e-04
  6.602225e+02 3.979887e-07 1.048198e-06 1.435561e-04
  6.648293e+02 3.979887e-07 1.017327e-06 1.435561e-04
  6.844285e+02 3.979887e-07 8.974895e-07 1.435560e-04
  6.957313e+02 3.979887e-07 8.360010e-07 1.435560e-04
  7.082978e+02 3.979887e-07 7.733969e-07 1.435560e-04
  7.162935e+02 3.979887e-07 7.364436e-07 1.435560e-04
  7.175160e+02 3.979887e-07 7.309790e-07 1.435560e-04
  7.311584e+02 3.979887e-07 6.731287e-07 1.435560e-04
  7.410775e+02 3.979887e-07 6.344362e-07 9.359967e-05
  7.417583e+02 3.979887e-07 6.318778e-07 9.359967e-05
  7.515005e+02 3.979887e-07 5.965621e-07 9.359967e-05
  7.670247e+02 3.979887e-07 5.449538e-07 7.522175e-05
  7.813076e+02 3.979887e-07 5.020334e-07 7.522175e-05
  8.161862e+02 3.979887e-07 4.127824e-07 6.846089e-05
  8.172289e+02 3.979887e-07 4.104130e-07 6.846089e-05
  8.175958e+02 3.979887e-07 4.095830e-07 6.846089e-05
  8.335140e+02 3.979887e-07 3.753791e-07 6.597999e-05
  8.679929e+02 3.979887e-07 3.120127e-07 6.597999e-05
  8.700295e+02 3.979887e-07 3.086739e-07 4.943825e-05
  8.836358e+02 3.979887e-07 2.873931e-07 4.943825e-05
  8.893906e+02 3.979887e-07 2.789033e-07 4.943825e-05
  8.918346e+02 3.979887e-07 2.753851e-07 4.943825e-05
  8.946893e+02 3.979887e-07 2.713400e-07 4.919279e-05
  9.118903e+02 3.979887e-07 2.483597e-07 4.919279e-05
  9.294309e+02 3.979887e-07 2.271884e-07 4.919279e-05
  9.440787e+02 3.979887e-07 2.110767e-07 4.910249e-05
  9.443914e+02 3.979887e-07 2.107472e-07 4.910249e-05
  9.581479e+02 3.979887e-07 1.968149e-07 4.910249e-05
  9.641501e+02 3.979887e-07 1.910661e-07 4.910249e-05
  9.810975e+02 3.979887e-07 1.758351e-07 4.708749e-05
  9.841301e+02 3.979887e-07 1.732571e-07 4.708749e-05
  9.859625e+02 3.979887e-07 1.717202e-07 4.708749e-05
  9.925638e+02 3.979887e-07 1.663096e-07 4.708749e-05
  1.005170e+03 3.979887e-07 1.565036e-07 4.708749e-05
  1.006891e+03 3.979887e-07 1.552160e-07 4.708749e-05
  1.010622e+03 3.979887e-07 1.524658e-07 4.100212e-05
  1.025241e+03 3.979887e-07 1.422054e-07 4.100212e-05
  1.028356e+03 3.979887e-07 1.401214e-07 2.058420e-05
  1.028429e+03 3.979887e-07 1.400727e-07 1.834552e-05
  1.030769e+03 3.979887e-07 1.385298e-07 1.585834e-05
  1.037442e+03 3.979887e-07 1.342344e-07 1.503477e-05
  1.044118e+03 3.979887e-07 1.300857e-07 1.503477e-05
  1.046461e+03 3.979887e-07 1.286639e-07 1.503477e-05
  1.056200e+03 3.979887e-07 1.229380e-07 1.503477e-05
  1.080083e+03 3.979887e-07 1.100641e-07 1.503477e-05
  1.092191e+03 3.979887e-07 1.041170e-07 1.503477e-05
  1.095254e+03 3.979887e-07 1.026700e-07 1.503477e-05
  1.095518e+03 3.979887e-07 1.025464e-07 7.523438e-06
  1.100945e+03 3.979887e-07 1.000401e-07 7.523438e-06
  1.112241e+03 3.979887e-07 9.503929e-08 7.523438e-06
  1.114787e+03 3.979887e-07 9.395088e-08 7.523438e-06
  1.116343e+03 3.979887e-07 9.329279e-08 6.782157e-06
  1.116503e+03 3.979887e-07 9.322531e-08 4.018892e-06
  1.136003e+03 3.979887e-07 8.540006e-08 3.103909e-06
  1.143498e+03 3.979887e-07 8.258836e-08 3.103909e-06
  1.157028e+03 3.979887e-07 7.776778e-08 2.767306e-06
  1.160159e+03 3.979887e-07 7.669705e-08 2.767306e-06
  1.162997e+03 3.979887e-07 7.574027e-08 2.643477e-06
  1.192391e+03 3.979887e-07 6.657021e-08 2.643477e-06
  1.221382e+03 3.979887e-07 5.870665e-08 2.643477e-06
  1.225261e+03 3.979887e-07 5.773387e-08 1.626928e-06
  1.251153e+03 3.979887e-07 5.167614e-08 1.626928e-06
  1.252012e+03 3.979887e-07 5.148734e-08 1.626928e-06
  1.268319e+03 3.979887e-07 4.804382e-08 1.626928e-06
  1.278788e+03 3.979887e-07 4.596552e-08 1.626928e-06
  1.294841e+03 3.979887e-07 4.296616e-08 1.626928e-06
  1.295463e+03 3.979887e-07 4.285443e-08 1.626928e-06
  1.297372e+03 3.979887e-07 4.251302e-08 1.626928e-06
  1.302777e+03 3.979887e-07 4.156248e-08 1.354226e-06
  1.329063e+03 3.979887e-07 3.725672e-08 1.354226e-06
  1.331940e+03 3.979887e-07 3.681558e-08 1.308672e-06
  1.343489e+03 3.979887e-07 3.510069e-08 1.308672e-06
  1.354525e+03 3.979887e-07 3.354222e-08 1.208351e-06
  1.371262e+03 3.979887e-07 3.131929e-08 1.208351e-06
  1.409586e+03 3.979887e-07 2.680380e-08 9.053781e-07
  1.414560e+03 3.979887e-07 2.627109e-08 7.939207e-07
  1.420963e+03 3.979887e-07 2.560182e-08 4.199534e-07
  1.438511e+03 3.979887e-07 2.385960e-08 4.199534e-07
  1.442535e+03 3.979887e-07 2.347824e-08 4.199534e-07
  1.443252e+03 3.979887e-07 2.341091e-08 4.199534e-07
  1.452198e+03 3.979887e-07 2.258871e-08 3.867347e-07
  1.455076e+03 3.979887e-07 2.233082e-08 3.498285e-07
  1.461504e+03 3.979887e-07 2.176606e-08 2.122536e-07
  1.461936e+03 3.979887e-07 2.172867e-08 2.000331e-07
  1.464402e+03 3.979887e-07 2.151645e-08 2.000331e-07
  1.479142e+03 3.979887e-07 2.029320e-08 1.832746e-07
  1.527326e+03 3.979887e-07 1.678445e-08 1.326636e-07
  1.532651e+03 3.979887e-07 1.643822e-08 1.326636e-07
  1.559608e+03 3.979887e-07 1.479785e-08 1.264985e-07
  1.560345e+03 3.979887e-07 1.475555e-08 1.264985e-07
  1.573630e+03 3.979887e-07 1.401392e-08 1.264985e-07
  1.575460e+03 3.979887e-07 1.391486e-08 1.220028e-07
  1.580416e+03 3.979887e-07 1.365035e-08 1.220028e-07
  1.583014e+03 3.979887e-07 1.351380e-08 1.220028e-07
  1.589317e+03 3.979887e-07 1.318853e-08 1.220028e-07
  1.601945e+03 3.979887e-07 1.256142e-08 1.220028e-07
  1.609935e+03 3.979887e-07 1.218088e-08 1.197348e-07
  1.617479e+03 3.973570e-07 1.215039e-08 1.203666e-07
  1.642914e+03 3.973570e-07 1.104826e-08 1.203666e-07
  1.654787e+03 3.973570e-07 1.057099e-08 1.195322e-07
  1.657260e+03 3.973570e-07 1.047440e-08 1.195322e-07
  1.678764e+03 3.973570e-07 9.673359e-09 1.195322e-07
  1.686439e+03 3.973570e-07 9.403603e-09 1.195322e-07
  1.691505e+03 3.973570e-07 9.229981e-09 1.195322e-07
  1.700953e+03 3.973570e-07 8.915322e-09 1.192253e-07
  1.726739e+03 3.973570e-07 8.113684e-09 1.192253e-07
  1.751184e+03 3.973570e-07 7.424917e-09 1.006065e-07
  1.766278e+03 3.973570e-07 7.031221e-09 9.375710e-08
  1.769450e+03 3.973570e-07 6.951389e-09 9.375710e-08
  1.775562e+03 3.973570e-07 6.800290e-09 9.375710e-08
  1.782734e+03 3.973570e-07 6.627465e-09 9.375710e-08
  1.784502e+03 3.973570e-07 6.585599e-09 9.375710e-08
  1.805543e+03 3.973570e-07 6.108570e-09 9.375710e-08
  1.808838e+03 3.973570e-07 6.037292e-09 9.123733e-08
  1.816217e+03 3.973570e-07 5.880934e-09 9.123733e-08
  1.817722e+03 3.973570e-07 5.849586e-09 9.123733e-08
  1.821634e+03 3.973570e-07 5.768913e-09 9.031035e-08
  1.824305e+03 3.973570e-07 5.714547e-09 9.031035e-08
  1.855044e+03 3.973570e-07 5.127040e-09 8.865649e-08
  1.858248e+03 3.973570e-07 5.069674e-09 8.831547e-08
  1.885113e+03 3.973570e-07 4.615085e-09 8.831547e-08
  1.895149e+03 3.973570e-07 4.456772e-09 8.831547e-08
  1.898115e+03 3.973570e-07 4.411122e-09 8.831547e-08
  1.912895e+03 3.973570e-07 4.191072e-09 8.819002e-08
  1.915852e+03 3.973570e-07 4.148492e-09 8.814387e-08
  1.920359e+03 3.973570e-07 4.084506e-09 8.814387e-08
  1.936814e+03 3.973570e-07 3.859832e-09 7.456685e-08
  1.937787e+03 3.547821e-07 7.865826e-09 1.171417e-07
  1.942419e+03 3.547821e-07 7.782659e-09 7.613886e-08
  1.953006e+03 3.547821e-07 7.596888e-09 7.612188e-08
  1.954853e+03 3.547821e-07 7.565101e-09 7.611564e-08
  1.961757e+03 3.547821e-07 7.447790e-09 7.611564e-08
  1.963476e+03 3.547821e-07 7.418956e-09 6.103153e-08
  1.974004e+03 3.547821e-07 7.245596e-09 6.102923e-08
  1.985269e+03 3.547821e-07 7.066053e-09 6.102923e-08


==> estimator_figure/quasiharmonic2.dat <==
          time        exact      chill_1      chill_2
  0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
  4.709460e+00 1.218136e-01 6.793791e-01 1.000000e+00
  4.848796e+00 1.218136e-01 6.716530e-01 1.353353e-01
  5.651800e+00 1.483856e-02 6.430840e-01 2.292260e-01
  6.562066e+00 1.483856e-02 5.991633e-01 1.529672e-01
  6.857437e+00 1.483856e-02 5.855797e-01 1.249131e-01
  1.308065e+01 1.483856e-02 3.622078e-01 1.145926e-01
  1.623408e+01 1.325120e-02 2.853336e-01 1.160170e-01
  2.033583e+01 1.325120e-02 2.092372e-01 1.122264e-01
  2.079204e+01 1.325120e-02 2.021813e-01 1.108319e-01
  2.089230e+01 1.325120e-02 2.006639e-01 1.103189e-01
  3.717402e+01 1.325120e-02 6.081746e-02 1.101301e-01
  4.073676e+01 1.325120e-02 4.725945e-02 1.639042e-02
  4.251351e+01 1.322765e-02 4.174840e-02 1.641390e-02
  4.280245e+01 1.322765e-02 4.091621e-02 7.139702e-03
  4.318292e+01 1.322765e-02 3.984717e-02 3.727914e-03
  4.406846e+01 1.322765e-02 3.747238e-02 2.472788e-03
  4.679926e+01 1.322765e-02 3.105185e-02 2.403362e-03
  4.923107e+01 1.322765e-02 2.631955e-02 1.941627e-03
  5.058886e+01 1.322765e-02 2.401903e-02 1.916087e-03
  5.182273e+01 1.322765e-02 2.211532e-02 1.906691e-03
  5.202968e+01 1.322765e-02 2.181227e-02 1.903234e-03
  5.223301e+01 1.966287e-04 2.415697e-02 1.491201e-02
  5.230677e+01 1.966287e-04 2.404679e-02 1.474436e-02
  5.266148e+01 1.966287e-04 2.352478e-02 1.474311e-02
  5.520466e+01 1.966287e-04 2.013379e-02 1.468143e-02
  6.436117e+01 1.966287e-04 1.179070e-02 1.468097e-02
  6.490319e+01 1.966287e-04 1.143752e-02 3.411292e-03
  6.598124e+01 1.966287e-04 1.077074e-02 2.296292e-03
  6.989298e+01 1.966287e-04 8.702366e-03 2.273603e-03
  7.067348e+01 1.966287e-04 8.347226e-03 2.273433e-03
  7.183049e+01 1.966287e-04 7.851465e-03 2.273371e-03
  7.507155e+01 1.966287e-04 6.636400e-03 2.265024e-03
  7.690373e+01 1.966287e-04 6.047895e-03 1.854839e-03
  7.828443e+01 1.966287e-04 5.644951e-03 1.851768e-03
  8.261287e+01 1.966287e-04 4.573293e-03 1.850638e-03
  8.806890e+01 1.966287e-04 3.548764e-03 1.850615e-03
  8.835050e+01 1.966287e-04 3.503812e-03 1.850607e-03
  9.458316e+01 1.966287e-04 2.664229e-03 1.850191e-03
  9.520175e+01 1.966287e-04 2.594924e-03 1.850039e-03
  1.015228e+02 1.966287e-04 1.998310e-03 4.772384e-04
  1.018630e+02 1.966287e-04 1.971198e-03 4.772353e-04
  1.027354e+02 1.966287e-04 1.903695e-03 4.771790e-04
  1.061264e+02 1.966287e-04 1.666575e-03 4.771779e-04
  1.084599e+02 1.966287e-04 1.524059e-03 4.771572e-04
  1.147496e+02 1.966287e-04 1.207562e-03 4.771568e-04
  1.147537e+02 1.966287e-04 1.207383e-03 4.771566e-04
  1.161137e+02 1.966287e-04 1.149827e-03 4.771490e-04
  1.182394e+02 3.267194e-06 1.125454e-03 6.704189e-04
  1.187979e+02 3.267194e-06 1.104434e-03 6.704161e-04
  1.255092e+02 3.267194e-06 8.863201e-04 6.704160e-04
  1.255468e+02 3.267194e-06 8.852550e-04 5.032226e-04
  1.279288e+02 3.979887e-07 8.228818e-04 5.060904e-04
  1.303514e+02 3.979887e-07 7.634056e-04 4.857240e-04
  1.326295e+02 3.979887e-07 7.122948e-04 4.857240e-04
  1.354572e+02 3.979887e-07 6.546506e-04 4.857230e-04
  1.354798e+02 3.979887e-07 6.542129e-04 3.348538e-04
  1.358025e+02 3.979887e-07 6.480159e-04 3.348534e-04
  1.385342e+02 3.979887e-07 5.983850e-04 2.793517e-04
  1.455841e+02 3.979887e-07 4.905883e-04 2.793517e-04
  1.461717e+02 3.979887e-07 4.827432e-04 2.793517e-04
  1.474504e+02 3.979887e-07 4.662047e-04 2.793516e-04
  1.601681e+02 3.979887e-07 3.347716e-04 2.793515e-04
  1.630321e+02 3.979887e-07 3.118405e-04 2.793515e-04
  1.644509e+02 3.979887e-07 3.012069e-04 2.793515e-04
  1.650556e+02 3.979887e-07 2.968128e-04 1.435561e-04
  1.662073e+02 3.979887e-07 2.886633e-04 1.435561e-04
  1.711071e+02 3.979887e-07 2.569612e-04 1.435560e-04
  1.739328e+02 3.979887e-07 2.406483e-04 1.435560e-04
  1.770744e+02 3.979887e-07 2.240010e-04 1.435560e-04
  1.790734e+02 3.979887e-07 2.141542e-04 1.435560e-04
  1.793790e+02 3.979887e-07 2.126967e-04 1.435560e-04
  1.827896e+02 3.979887e-07 1.972427e-04 1.435560e-04
  1.852694e+02 3.979887e-07 1.868797e-04 9.359967e-05
  1.854396e+02 3.979887e-07 1.861937e-04 9.359967e-05
  1.878751e+02 3.979887e-07 1.767125e-04 9.359967e-05
  1.917562e+02 3.979887e-07 1.628160e-04 7.522175e-05
  1.953269e+02 3.979887e-07 1.512163e-04 7.522175e-05
  2.040466e+02 3.979887e-07 1.269416e-04 6.846089e-05
  2.043072e+02 3.979887e-07 1.262938e-04 6.846089e-05
  2.043990e+02 3.979887e-07 1.260669e-04 6.846089e-05
  2.083785e+02 3.979887e-07 1.166921e-04 6.597999e-05
  2.169982e+02 3.979887e-07 9.919282e-05 6.597999e-05
  2.175074e+02 3.979887e-07 9.826520e-05 4.943825e-05
  2.209089e+02 3.979887e-07 9.233762e-05 4.943825e-05
  2.223476e+02 3.979887e-07 8.996503e-05 4.943825e-05
  2.229586e+02 3.979887e-07 8.898046e-05 4.943825e-05
  2.236723e+02 3.979887e-07 8.784736e-05 4.919279e-05
  2.279726e+02 3.979887e-07 8.138775e-05 4.919279e-05
  2.323577e+02 3.979887e-07 7.539904e-05 4.919279e-05
  2.360197e+02 3.979887e-07 7.081382e-05 4.910249e-05
  2.360978e+02 3.979887e-07 7.071978e-05 4.910249e-05
  2.395370e+02 3.979887e-07 6.673240e-05 4.910249e-05
  2.410375e+02 3.979887e-07 6.508061e-05 4.910249e-05
  2.452744e+02 3.979887e-07 6.068402e-05 4.708749e-05
  2.460325e+02 3.979887e-07 5.993674e-05 4.708749e-05
  2.464906e+02 3.979887e-07 5.949078e-05 4.708749e-05
  2.481410e+02 3.979887e-07 5.791802e-05 4.708749e-05
  2.512924e+02 3.979887e-07 5.505594e-05 4.708749e-05
  2.517228e+02 3.979887e-07 5.467895e-05 4.708749e-05
  2.526555e+02 3.979887e-07 5.387276e-05 4.100212e-05
  2.563103e+02 3.979887e-07 5.085289e-05 4.100212e-05
  2.570889e+02 3.979887e-07 5.023705e-05 2.058420e-05
  2.571072e+02 3.979887e-07 5.022265e-05 1.834552e-05
  2.576923e+02 3.979887e-07 4.976612e-05 1.585834e-05
  2.593605e+02 3.979887e-07 4.849255e-05 1.503477e-05
  2.610295e+02 3.979887e-07 4.725869e-05 1.503477e-05
  2.616153e+02 3.979887e-07 4.683493e-05 1.503477e-05
  2.640500e+02 3.979887e-07 4.512352e-05 1.503477e-05
  2.700207e+02 3.979887e-07 4.124478e-05 1.503477e-05
  2.730477e+02 3.979887e-07 3.943686e-05 1.503477e-05
  2.738134e+02 3.979887e-07 3.899527e-05 1.503477e-05
  2.738794e+02 3.979887e-07 3.895750e-05 7.523438e-06
  2.752363e+02 3.979887e-07 3.819087e-05 7.523438e-06
  2.780604e+02 3.979887e-07 3.665464e-05 7.523438e-06
  2.786969e+02 3.979887e-07 3.631906e-05 7.523438e-06
  2.790857e+02 3.979887e-07 3.611594e-05 6.782157e-06
  2.791258e+02 3.979887e-07 3.609511e-05 4.018892e-06
  2.840008e+02 3.979887e-07 3.366625e-05 3.103909e-06
  2.858745e+02 3.979887e-07 3.278709e-05 3.103909e-06
  2.892569e+02 3.979887e-07 3.127105e-05 2.767306e-06
  2.900397e+02 3.979887e-07 3.093273e-05 2.767306e-06
  2.907494e+02 3.979887e-07 3.062990e-05 2.643477e-06
  2.980977e+02 3.979887e-07 2.770109e-05 2.643477e-06
  3.053454e+02 3.979887e-07 2.514580e-05 2.643477e-06
  3.063153e+02 3.979887e-07 2.482644e-05 1.626928e-06
  3.127882e+02 3.979887e-07 2.281945e-05 1.626928e-06
  3.130030e+02 3.979887e-07 2.275635e-05 1.626928e-06
  3.170797e+02 3.979887e-07 2.159922e-05 1.626928e-06
  3.196971e+02 3.979887e-07 2.089467e-05 1.626928e-06
  3.237104e+02 3.979887e-07 1.986887e-05 1.626928e-06
  3.238657e+02 3.979887e-07 1.983044e-05 1.626928e-06
  3.243430e+02 3.979887e-07 1.971291e-05 1.626928e-06
  3.256943e+02 3.979887e-07 1.938486e-05 1.354226e-06
  3.322656e+02 3.979887e-07 1.788274e-05 1.354226e-06
  3.329849e+02 3.979887e-07 1.772724e-05 1.308672e-06
  3.358722e+02 3.979887e-07 1.711962e-05 1.308672e-06
  3.386313e+02 3.979887e-07 1.656291e-05 1.208351e-06
  3.428156e+02 3.979887e-07 1.576077e-05 1.208351e-06
  3.523966e+02 3.979887e-07 1.409788e-05 9.053781e-07
  3.536399e+02 3.979887e-07 1.389834e-05 7.939207e-07
  3.552408e+02 3.979887e-07 1.364654e-05 4.199534e-07
  3.596277e+02 3.979887e-07 1.298490e-05 4.199534e-07
  3.606337e+02 3.979887e-07 1.283881e-05 4.199534e-07
  3.608131e+02 3.979887e-07 1.281297e-05 4.199534e-07
  3.630496e+02 3.979887e-07 1.249619e-05 3.867347e-07
  3.637691e+02 3.979887e-07 1.239635e-05 3.498285e-07
  3.653760e+02 3.979887e-07 1.217688e-05 2.122536e-07
  3.654840e+02 3.979887e-07 1.216231e-05 2.000331e-07
  3.661005e+02 3.979887e-07 1.207950e-05 2.000331e-07
  3.697855e+02 3.979887e-07 1.159887e-05 1.832746e-07
  3.818316e+02 3.979887e-07 1.018407e-05 1.326636e-07
  3.831628e+02 3.979887e-07 1.004113e-05 1.326636e-07
  3.899020e+02 3.979887e-07 9.354354e-06 1.264985e-07
  3.900861e+02 3.979887e-07 9.336420e-06 1.264985e-07
  3.934074e+02 3.979887e-07 9.020047e-06 1.264985e-07
  3.938650e+02 3.979887e-07 8.977497e-06 1.220028e-07
  3.951040e+02 3.979887e-07 8.863533e-06 1.220028e-07
  3.957536e+02 3.979887e-07 8.804495e-06 1.220028e-07
  3.973293e+02 3.979887e-07 8.663296e-06 1.220028e-07
  4.004861e+02 3.979887e-07 8.388699e-06 1.220028e-07
  4.024838e+02 3.979887e-07 8.220469e-06 1.197348e-07
  4.043696e+02 3.973570e-07 8.065979e-06 1.203666e-07
  4.107285e+02 3.973570e-07 7.569130e-06 1.203666e-07
  4.136968e+02 3.973570e-07 7.350121e-06 1.195322e-07
  4.143151e+02 3.973570e-07 7.305492e-06 1.195322e-07
  4.196910e+02 3.973570e-07 6.931142e-06 1.195322e-07
  4.216098e+02 3.973570e-07 6.803269e-06 1.195322e-07
  4.228763e+02 3.973570e-07 6.720453e-06 1.195322e-07
  4.252382e+02 3.973570e-07 6.569293e-06 1.192253e-07
  4.316848e+02 3.973570e-07 6.177480e-06 1.192253e-07
  4.377961e+02 3.973570e-07 5.832233e-06 1.006065e-07
  4.415696e+02 3.973570e-07 5.630857e-06 9.375710e-08
  4.423625e+02 3.973570e-07 5.589635e-06 9.375710e-08
  4.438904e+02 3.973570e-07 5.511239e-06 9.375710e-08
  4.456834e+02 3.973570e-07 5.420952e-06 9.375710e-08
  4.461254e+02 3.973570e-07 5.398978e-06 9.375710e-08
  4.513857e+02 3.973570e-07 5.145630e-06 9.375710e-08
  4.522096e+02 3.973570e-07 5.107281e-06 9.123733e-08
  4.540542e+02 3.973570e-07 5.022683e-06 9.123733e-08
  4.544304e+02 3.973570e-07 5.005642e-06 9.123733e-08
  4.554086e+02 3.973570e-07 4.961660e-06 9.031035e-08
  4.560762e+02 3.973570e-07 4.931916e-06 9.031035e-08
  4.637611e+02 3.973570e-07 4.604758e-06 8.865649e-08
  4.645620e+02 3.973570e-07 4.572212e-06 8.831547e-08
  4.712783e+02 3.973570e-07 4.310083e-06 8.831547e-08
  4.737872e+02 3.973570e-07 4.216901e-06 8.831547e-08
  4.745287e+02 3.973570e-07 4.189836e-06 8.831547e-08
  4.782237e+02 3.973570e-07 4.058082e-06 8.819002e-08
  4.789630e+02 3.973570e-07 4.032331e-06 8.814387e-08
  4.800897e+02 3.973570e-07 3.993471e-06 8.814387e-08
  4.842036e+02 3.973570e-07 3.855408e-06 7.456685e-08
  4.844468e+02 3.547821e-07 3.871029e-06 1.171417e-07
  4.856047e+02 3.547821e-07 3.833289e-06 7.613886e-08
  4.882516e+02 3.547821e-07 3.748696e-06 7.612188e-08
  4.887131e+02 3.547821e-07 3.734181e-06 7.611564e-08
  4.904392e+02 3.547821e-07 3.680506e-06 7.611564e-08
  4.908690e+02 3.547821e-07 3.667287e-06 6.103153e-08
  4.935010e+02 3.547821e-07 3.587598e-06 6.102923e-08
  4.963172e+02 3.547821e-07 3.504669e-06 6.102923e-08

